A Neural-Operator Preconditioned Newton Method for Accelerated Nonlinear Solvers

We propose a novel neural preconditioned Newton (NP-Newton) method for solving parametric nonlinear systems of equations. To overcome the stagnation or instability of Newton iterations caused by unbalanced nonlinearities, we introduce a fixed-point neural operator (FPNO) that learns the direct mapping from the current iterate to the solution by emulating fixed-point iterations. Unlike traditional line-search or trust-region algorithms, the proposed FPNO adaptively employs negative step sizes to effectively mitigate the effects of unbalanced nonlinearities. Through numerical experiments we demonstrate the computational efficiency and robustness of the proposed NP-Newton method across multiple real-world applications, especially for very strong nonlinearities.

==> results/hy_coarse/e_1_g_0.1.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS,Hybrid-Newton-TR,Newton-TR
0,10.26342025,10.26342025,10.26342025,10.26342025
1,0.090146726,0.001629132,0.001629132,9.287350615
2,0.003654547,1.17E-05,1.17E-05,8.31338984
3,0.000389089,2.25E-10,2.25E-10,7.341540754
4,2.68E-07,,,6.371797443
5,3.07E-12,,,5.404146006
6,,,,4.438564815
7,,,,3.475023976
8,,,,2.513483114
9,,,,1.553884578
10,,,,0.596128705
11,,,,0.000274907
12,,,,5.71E-08
13,,,,1.35E-13
14,,,,
15,,,,
16,,,,
17,,,,
18,,,,
19,,,,
20,,,,
21,,,,
22,,,,
23,,,,
24,,,,
25,,,,
26,,,,
27,,,,
28,,,,
29,,,,

==> results/hy_coarse/e_1_g_1.csv <==
Iterations,Hybrid-Newton-TR,IC-Newton-LS,Newton-TR
0,102.6129459,10.26342025,102.6260443
1,0.113523492,0.090146726,101.4900687
2,0.02763696,0.003654547,100.3591782
3,0.003661037,0.000389089,99.23344655
4,7.38E-05,2.68E-07,98.1129174
5,1.04E-07,3.07E-12,96.99760861
6,1.69E-13,10.09175047,95.88751588
7,,0.094136685,94.78261602
8,,0.00228194,93.68286979
9,,0.000391186,92.58822447
10,,1.08E-07,91.498616
11,,6.77E-13,90.41397095
12,,9.959127507,89.33420822
13,,0.092157517,88.25924047
14,,0.001092613,87.18897549
15,,0.0001597,86.12331722
16,,8.85E-09,85.06216681
17,,9.854680026,84.00542343
18,,0.086356035,82.952985
19,,0.000521178,81.90474883
20,,4.68E-05,80.86061215
21,,4.48E-10,79.82047258
22,,9.76937411,78.78422854
23,,0.079097931,77.75177954
24,,0.000258944,76.72302652
25,,1.27E-05,75.69787201
26,,2.31E-11,74.67622038
27,,9.697151379,73.65797797
28,,0.071687336,72.64305323
29,,0.000137837,71.63135676
30,,3.66E-06,70.62280144
31,,1.67E-12,69.61730247
32,,9.63423393,68.61477736
33,,0.064809627,67.61514599
34,,8.77E-05,66.61833058
35,,1.20E-06,65.6242557
36,,2.02E-13,64.63284823
37,,9.578309599,63.64403733
38,,0.058734896,62.65775444
39,,6.63E-05,61.67393318
40,,4.48E-07,60.69250936
41,,6.61E-14,59.71342089
42,,9.527955088,58.73660773
43,,0.053492268,57.76201185
44,,5.32E-05,56.78957719
45,,1.89E-07,55.81924953
46,,5.15E-14,54.85097652
47,,9.48228334,53.88470755
48,,0.049003804,52.92039374
49,,4.31E-05,51.95798783
50,,8.89E-08,50.9974442
51,,4.85E-14,50.03871872
52,,,49.08176876
53,,,48.12655311
54,,,47.17303193
55,,,46.2211667
56,,,45.27092017
57,,,44.3222563
58,,,43.37514022
59,,,42.4295382
60,,,41.48541757
61,,,40.54274671
62,,,39.60149498
63,,,38.66163272
64,,,37.72313117
65,,,36.78596244
66,,,35.8500995
67,,,34.91551613
68,,,33.98218688
69,,,33.05008704
70,,,32.11919264
71,,,31.18948037
72,,,30.2609276
73,,,29.33351231
74,,,28.40721311
75,,,27.48200918
76,,,26.55788027
77,,,25.63480665
78,,,24.71276913
79,,,23.79174901
80,,,22.87172805
81,,,21.9526885
82,,,21.03461303
83,,,20.11748473
84,,,19.20128714
85,,,18.28600415
86,,,17.37162005
87,,,16.45811952
88,,,15.54548758
89,,,14.63370958
90,,,13.72277125
91,,,12.81265861
92,,,11.90335804
93,,,10.99485621
94,,,10.08714013
95,,,9.180197111
96,,,8.274014795
97,,,7.368581158
98,,,6.463884527
99,,,5.559913613
100,,,4.656657569
101,,,3.754106083
102,,,2.852249554
103,,,1.951079469
104,,,1.05058936
105,,,0.1507789
106,,,1.02E-05
107,,,4.72E-12
108,,,
109,,,
110,,,
111,,,
112,,,
113,,,
114,,,
115,,,
116,,,
117,,,
118,,,
119,,,
120,,,
121,,,
122,,,
123,,,
124,,,
125,,,
126,,,
127,,,
128,,,
129,,,

==> results/hy_fine/e_1_g_0.1_fine.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS,Hybrid-Newton-TR,Newton-TR
0,14.82075233,14.82075233,14.82075233,14.82075233
1,0.076685816,0.002311848,0.002311848,14.10382411
2,0.013409196,6.07E-05,6.07E-05,13.38719442
3,0.00575773,2.85E-09,2.85E-09,12.67087522
4,0.000353462,,,11.95487741
5,4.98E-06,,,11.23921085
6,4.42E-10,,,10.52388445
7,,,,9.808906196
8,,,,9.094283201
9,,,,8.38002175
10,,,,7.666127325
11,,,,6.952604616
12,,,,6.239457524
13,,,,5.526689135
14,,,,4.814301658
15,,,,4.102296299
16,,,,3.390673013
17,,,,2.679430023
18,,,,1.968562779
19,,,,1.258061357
20,,,,0.547901904
21,,,,8.45E-05
22,,,,5.90E-09
23,,,,
24,,,,
25,,,,
26,,,,
27,,,,
28,,,,
29,,,,

==> results/hy_fine/e_1_g_1_fine.csv <==
Iterations,Hybrid-Newton-TR,IC-Newton-LS,Newton-TR
0,148.2206545,14.82075233,148.1971416
1,0.385433913,0.076685816,147.3969753
2,0.285699536,0.013409196,146.5979267
3,0.139539994,0.00575773,145.800025
4,0.064842703,0.000353462,145.003296
5,0.01370278,4.98E-06,144.2077621
6,0.000844376,4.42E-10,143.413443
7,2.44E-06,14.64931996,142.6203556
8,1.89E-10,0.0722335,141.8285141
9,,0.003540111,141.0379304
10,,0.001410677,140.2486139
11,,2.00E-06,139.4605722
12,,3.65E-10,138.6738108
13,,14.51943546,137.8883333
14,,0.068137886,137.1041418
15,,0.001177491,136.3212367
16,,0.000331578,135.539617
17,,4.40E-08,134.7592805
18,,3.12E-13,133.9802235
19,,14.41906033,133.2024415
20,,0.062864482,132.4259286
21,,0.000463747,131.6506783
22,,7.28E-05,130.8766831
23,,1.18E-09,130.1039346
24,,14.33824298,129.3324238
25,,0.057122059,128.5621411
26,,0.000209269,127.7930762
27,,1.62E-05,127.0252183
28,,4.20E-11,126.2585562
29,,14.27049009,125.4930782
30,,0.051496102,124.7287722
31,,0.000105031,123.9656258
32,,4.00E-06,123.2036264
33,,2.28E-12,122.4427611
34,,14.21184244,121.6830167
35,,0.046379983,120.9243798
36,,6.56E-05,120.1668371
37,,1.16E-06,119.410375
38,,2.01E-13,118.6549797
39,,14.15990583,117.9006375
40,,0.041924951,117.1473346
41,,4.96E-05,116.3950572
42,,4.04E-07,115.6437915
43,,5.93E-14,114.8935236
44,,14.11320511,114.1442399
45,,0.038120869,113.3959264
46,,3.97E-05,112.6485697
47,,1.65E-07,111.902156
48,,5.95E-14,111.1566719
49,,14.07080571,110.412104
50,,0.034889673,109.6684388
51,,3.19E-05,108.9256633
52,,7.73E-08,108.1837644
53,,7.57E-14,107.442729
54,,,106.7025444
55,,,105.963198
56,,,105.2246772
57,,,104.4869695
58,,,103.7500629
59,,,103.0139453
60,,,102.2786047
61,,,101.5440294
62,,,100.8102079
63,,,100.0771288
64,,,99.34478084
65,,,98.61315295
66,,,97.88223427
67,,,97.15201408
68,,,96.42248184
69,,,95.69362718
70,,,94.9654399
71,,,94.23790997
72,,,93.51102753
73,,,92.78478288
74,,,92.05916651
75,,,91.33416904
76,,,90.60978129
77,,,89.88599423
78,,,89.16279898
79,,,88.44018682
80,,,87.71814921
81,,,86.99667774
82,,,86.27576417
83,,,85.55540041
84,,,84.83557849
85,,,84.11629064
86,,,83.39752919
87,,,82.67928663
88,,,81.96155558
89,,,81.24432882
90,,,80.52759925
91,,,79.8113599
92,,,79.09560394
93,,,78.38032466
94,,,77.66551548
95,,,76.95116995
96,,,76.23728174
97,,,75.52384462
98,,,74.81085251
99,,,74.09829942
100,,,73.38617947
101,,,72.67448692
102,,,71.96321611
103,,,71.2523615
104,,,70.54191764
105,,,69.8318792
106,,,69.12224092
107,,,68.41299768
108,,,67.70414443
109,,,66.9956762
110,,,66.28758815
111,,,65.57987549
112,,,64.87253354
113,,,64.16555771
114,,,63.45894347
115,,,62.7526864
116,,,62.04678214
117,,,61.34122641
118,,,60.63601503
119,,,59.93114386
120,,,59.22660886
121,,,58.52240606
122,,,57.81853154
123,,,57.11498147
124,,,56.41175207
125,,,55.70883965
126,,,55.00624056
127,,,54.30395123
128,,,53.60196813
129,,,52.90028782
130,,,52.1989069
131,,,51.49782202
132,,,50.7970299
133,,,50.09652731
134,,,49.39631109
135,,,48.6963781
136,,,47.99672527
137,,,47.29734959
138,,,46.59824807
139,,,45.89941781
140,,,45.20085591
141,,,44.50255956
142,,,43.80452595
143,,,43.10675236
144,,,42.40923607
145,,,41.71197444
146,,,41.01496484
147,,,40.3182047
148,,,39.62169148
149,,,38.92542268
150,,,38.22939583
151,,,37.53360853
152,,,36.83805836
153,,,36.14274299
154,,,35.44766009
155,,,34.75280738
156,,,34.05818259
157,,,33.36378352
158,,,32.66960796
159,,,31.97565377
160,,,31.28191881
161,,,30.58840099
162,,,29.89509823
163,,,29.20200849
164,,,28.50912975
165,,,27.81646004
166,,,27.12399739
167,,,26.43173986
168,,,25.73968555
169,,,25.04783257
170,,,24.35617907
171,,,23.6647232
172,,,22.97346316
173,,,22.28239716
174,,,21.59152343
175,,,20.90084022
176,,,20.21034583
177,,,19.52003854
178,,,18.82991668
179,,,18.13997859
180,,,17.45022263
181,,,16.76064719
182,,,16.07125067
183,,,15.38203149
184,,,14.6929881
185,,,14.00411896
186,,,13.31542254
187,,,12.62689736
188,,,11.93854192
189,,,11.25035477
190,,,10.56233447
191,,,9.874479585
192,,,9.186788723
193,,,8.499260495
194,,,7.811893539
195,,,7.12468651
196,,,6.437638087
197,,,5.750746969
198,,,5.064011877
199,,,4.377431556
200,,,3.691004774
201,,,3.00473032
202,,,2.318607
203,,,1.632633612
204,,,0.946808876
205,,,0.261131062
206,,,1.06E-05
207,,,3.63E-12
208,,,
209,,,
210,,,
211,,,
212,,,
213,,,
214,,,
215,,,
216,,,
217,,,
218,,,
219,,,
220,,,
221,,,
222,,,
223,,,
224,,,
225,,,
226,,,
227,,,
228,,,
229,,,
230,,,
231,,,
232,,,
233,,,
234,,,
235,,,
236,,,
237,,,
238,,,
239,,,
240,,,
241,,,
242,,,
243,,,
244,,,
245,,,
246,,,
247,,,
248,,,
249,,,

==> results/np_coarse/case_1.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,5.744972064,5.744972064
1,5106.406125,0.030123069
2,1513.04836,0.011620491
3,448.3495536,0.004837908
4,132.8819311,0.000136482
5,39.4046833,4.07E-07
6,11.69949891,8.31E-13
7,3.485868744,
8,1.042090384,
9,0.306052284,
10,0.078946939,
11,0.012239674,
12,0.000412986,
13,3.87E-07,
14,2.30E-13,
15,,
16,,
17,,
18,,
19,,

==> results/np_coarse/case_2.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,5.744837373,5.744837373
1,0.159095611,2.66E-05
2,3004.101557,3.01E-09
3,890.111007,
4,263.7424973,
5,78.15365987,
6,23.17032649,
7,6.88656582,
8,2.057475958,
9,0.596519585,
10,0.134453575,
11,0.012290444,
12,0.000112755,
13,7.69E-09,
14,4.45E-15,
15,,
16,,
17,,
18,,
19,,

==> results/np_coarse/case_3.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,5.744898251,5.744898251
1,70.81564932,0.002571552
2,65795.77996,4.92E-05
3,,2.07E-08
4,,5.46E-15
5,,
6,,
7,,
8,,
9,,
10,,
11,,
12,,
13,,
14,,
15,,
16,,
17,,
18,,
19,,

==> results/np_fine/case_1_fine.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,11.35838748,11.35838748
1,1295.896801,0.007839549
2,383.9866284,0.000566229
3,113.7882196,4.04E-06
4,33.72434152,4.75E-11
5,10.00051837,
6,2.970021441,
7,0.885024751,
8,0.264595403,
9,0.07769681,
10,0.020050887,
11,0.003118452,
12,0.000106057,
13,1.01E-07,
14,8.39E-14,
15,,
16,,
17,,
18,,
19,,

==> results/np_fine/case_2_fine.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,11.35837799,11.35837799
1,0.042136331,9.31E-06
2,849.067066,1.05E-09
3,251.5772041,
4,74.54288035,
5,22.08863987,
6,6.548071324,
7,1.945645643,
8,0.581782008,
9,0.170487062,
10,0.04000656,
11,0.004077373,
12,4.77E-05,
13,5.45E-09,
14,,
15,,
16,,
17,,
18,,
19,,

==> results/np_fine/case_3_fine.csv <==
Iterations,Newton-LS,Hybrid-Newton-LS
0,11.35838015,11.35838015
1,18.30136066,0.000668675
2,241364.7015,9.28E-06
3,,1.66E-09
4,,
5,,
6,,
7,,
8,,
9,,
10,,
11,,
12,,
13,,
14,,
15,,
16,,
17,,
18,,
19,,
